Damping analysis of Floating Offshore Wind Turbine (FOWT): a new control strategy reducing the platform vibrations

In this paper, the coupled dynamics of the floating platform and the WTG rotor is analysed. In particular, the damping is explicitly derived from the coupled equations of rotor and floating platform. The analysis of the damping leads to the study of the instability phenomena and it derives the explicit conditions that lead to the Non Minimum Phase Zero (NMPZ). Two NMPZs, one related to the rotor dynamics and the other one to the platform pitch dynamics, are analysed. The latter is a novelty and it is analysed in this work, providing the community of an explicit condition for its verification. The domain of the instability of the platform is explicitly derived from the coupled system of equations. In the second part of the paper, from the analysis of the damping of the floating platform, a new strategy for the control of FOWTs is proposed. This strategy allows one to impose to the controller an explicit level of damping in the platform pitch motion without changing the period of platform pitching. Finally the new strategy is compared to the one without compensation by performing aero-hydro-servo-elastic numerical simulations of the UMaine IEA15MW FOWT. Generated power, movements, blade pitch and tower base fatigue are compared showing that the new control strategy can reduce fatigue in the structure without affecting the power production.

==> README_copernicus_package_6_8.txt <==
File: README_copernicus_package_6_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.8, 28 March 2022
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2022 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.46, 25 March 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 January 2022
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
